New radio constraints on the obscured star formation rates of massive GRB hosts at redshifts 2-3.5

It is not clear whether gamma-ray bursts (GRBs) are unbiased tracers of cosmic star formation at $z > 2$. Since dusty starburst galaxies are significant contributors to the cosmic star formation at these redshifts, they should form a major part of the GRB host population. However, recent studies at $z \leq 2$ have shown that the majority of the star formation activity in GRB hosts is not obscured by dust. Here, we investigate the galaxy-scale dust obscuration in $z \sim 2-3.5$ GRB hosts pre-selected to have high-resolution, high signal-to-noise afterglow spectra in the rest-frame ultraviolet (UV) and thus relatively low line-of-sight dust obscuration. We present new deep VLA observations of four GRB hosts, and compare the radio-based (upper limits on the) "total" star formation rates (SFRs) to the "unobscured" SFRs derived from fits to the optical-UV spectral energy distribution. The fraction of the total SFR that is obscured by dust in these galaxies is found to be $<$ 90% in general, and $\lesssim$ 50% for GRB 021004 in particular. These observations suggest that $z \sim 2-3.5$ GRBs with UV-unobscured sightlines originate in star-forming galaxies with low overall dust obscuration, unlike the dusty starburst population.

==> opt_param_file_all_GRBs_0_3.txt <==
000926	2.03850	C IV 1548	1	13.28	0.18	7	4	-368	4	0
000926	2.03850	C IV 1548	2	14.08	0.05	29	6	-332	19	0
000926	2.03850	C IV 1548	3	14.07	0.07	29	5	-239	5	0
000926	2.03850	C IV 1548	4	14.35	0.21	20	5	-181	19	0
000926	2.03850	C IV 1548	5	14.55	0.21	18	5	-136	19	0
000926	2.03850	C IV 1548	6	15.56	0.22	24	4	-64	5	1
000926	2.03850	C IV 1548	7	14.55	0.21	33	5	35	19	0
000926	2.03850	Al III 1854	1	12.30	0.11	9	4	-302	4	0
000926	2.03850	Al III 1854	2	12.66	0.08	10	4	-265	4	0
000926	2.03850	Al III 1854	3	13.54	0.05	72	22	-174	19	0
000926	2.03850	Al III 1854	4	13.64	0.08	37	4	-101	4	0
000926	2.03850	Al III 1854	5	13.89	0.08	30	4	-3	4	0
000926	2.03850	Si II 1526	1	14.34	0.08	26	9	-321	14	0
000926	2.03850	Si II 1526	2	14.41	0.30	17	11	-258	19	0
000926	2.03850	Si II 1526	3	14.41	0.30	17	11	-212	19	0
000926	2.03850	Si II 1526	4	14.41	0.30	17	11	-158	19	0
000926	2.03850	Si II 1526	5	14.41	0.30	17	11	-105	19	0
000926	2.03850	Si II 1526	6	15.53	0.30	33	9	-15	19	1
000926	2.03850	Si II 1526	7	14.01	0.27	20	11	75	19	0
000926	2.03850	Si II 1526	8	13.91	0.17	22	9	125	19	0
000926	2.03850	Si II 1526	9	14.01	0.27	11	4	155	19	0
000926	2.03850	Fe II 1608	1	13.84	0.12	12	4	-319	4	0
000926	2.03850	Fe II 1608	2	14.18	0.09	12	4	-278	4	0
000926	2.03850	Fe II 1608	3	14.57	0.16	11	4	-218	4	0
000926	2.03850	Fe II 1608	4	14.42	0.11	54	6	-175	19	0
000926	2.03850	Fe II 1608	5	14.40	0.10	23	10	-122	4	0
021004	2.32810	N V 1238	1	13.48	0.09	9	2	-204	2	0
021004	2.32810	N V 1238	2	13.60	0.05	12	2	-163	2	0
021004	2.32810	N V 1238	3	13.79	0.09	29	4	-107	2	0
021004	2.32810	N V 1238	4	14.25	0.08	23	2	-32	2	0
021004	2.32810	N V 1238	5	14.21	0.09	14	2	6	2	0
021004	2.32810	N V 1238	6	13.31	0.06	9	2	51	2	0
021004	2.32810	N V 1238	7	13.78	0.08	50	2	121	9	0
021004	2.32810	Si IV 1393	1	13.18	0.07	19	2	-233	2	0
021004	2.32810	Si IV 1393	2	13.51	0.09	14	2	-183	2	0
021004	2.32810	Si IV 1393	3	13.79	0.13	11	2	-152	2	0
021004	2.32810	Si IV 1393	4	13.89	0.08	13	2	-122	2	0
021004	2.32810	Si IV 1393	5	12.77	0.06	7	3	-87	2	0
021004	2.32810	Si IV 1393	6	15.00	0.11	16	2	-41	2	1
021004	2.32810	Si IV 1393	7	14.22	0.12	18	3	23	2	0
021004	2.32810	Si IV 1393	8	12.43	0.25	9	2	90	2	0
021004	2.32810	Si IV 1393	9	12.29	0.30	11	16	138	9	0
021004	2.32810	C IV 1548	1	13.96	0.06	16	2	-251	9	0
021004	2.32810	C IV 1548	2	14.00	0.05	8	2	-229	8	0
021004	2.32810	C IV 1548	3	13.90	0.05	18	2	-200	2	0
021004	2.32810	C IV 1548	4	14.54	0.06	24	2	-150	2	0
021004	2.32810	C IV 1548	5	14.51	0.09	24	3	-98	2	0
021004	2.32810	C IV 1548	6	15.53	0.19	18	3	-36	3	0
021004	2.32810	C IV 1548	7	17.30	0.35	19	2	17	5	0
021004	2.32810	C IV 1548	8	13.46	0.06	12	2	78	2	0
021004	2.32810	C IV 1548	9	13.11	0.13	15	3	157	3	0
021004	2.32810	Al III 1854	1	13.62	0.05	34	2	-24	2	0
021004	2.32810	Al III 1854	2	14.63	0.12	6	2	8	2	0
021004	2.32810	Al III 1854	3	12.52	0.07	9	2	41	2	0
021004	2.32810	Si II 1260	1	13.19	0.05	17	2	-25	2	0
021004	2.32810	Si II 1260	2	13.10	0.09	10	2	11	2	0
021004	2.32810	Si II 1260	3	12.55	0.10	49	15	85	9	0
021004	2.32810	Si II 1260	4	12.45	0.09	9	2	167	2	0
021004	2.32810	Fe II 1608	1	14.08	0.08	34	3	-153	2	0
021004	2.32810	Fe II 1608	2	13.66	0.05	18	2	-49	2	0
021004	2.32810	Fe II 1608	3	13.75	0.09	12	2	-4	2	0
021004	2.32810	Fe II 1608	4	13.89	0.08	15	2	35	2	0
021004	2.32810	Al II 1670	1	12.40	0.23	37	8	-140	10	0
021004	2.32810	Al II 1670	2	13.40	0.05	37	2	-11	9	0
021004	2.32810	Al II 1670	3	12.42	0.10	6	3	25	9	0
021004	2.32810	Al II 1670	4	12.05	0.23	11	2	60	9	0
021004	2.32810	Si II* 1264	1	12.87	0.08	69	21	-38	9	0
021004	2.32810	Si II* 1264	2	13.38	0.09	32	4	-2	2	0
021004	2.32810	Si II* 1264	3	12.51	0.05	7	2	68	2	0
021004	2.32810	Si II* 1264	4	12.45	0.09	9	2	167	2	0
021004	2.32810	C II* 1335	1	13.89	0.09	50	7	-142	4	0
021004	2.32810	C II* 1335	2	13.79	0.05	28	3	-11	9	0
021004	2.32810	C II* 1335	3	13.67	0.07	9	2	7	2	0
050730	3.96722	O VI 1031	1	14.96	0.18	8	2	-54	2	0
050730	3.96722	O VI 1031	2	16.40	0.12	20	2	16	2	1
050730	3.96722	O VI 1031	3	14.30	0.07	33	2	174	2	0
050730	3.96722	O VI 1031	4	13.37	0.05	9	2	234	2	0
050730	3.96722	N V 1238	1	10.54	0.30	22	7	-7	9	0
050730	3.96722	N V 1238	2	13.66	0.09	32	5	5	9	0
050730	3.96722	N V 1238	3	14.05	0.08	80	4	24	9	0
050730	3.96722	Si IV 1393	1	14.25	0.06	41	2	-43	2	0
050730	3.96722	Si IV 1393	2	14.99	0.07	9	2	-2	2	1
050730	3.96722	C IV 1548	1	12.97	0.08	13	2	-165	2	0
050730	3.96722	C IV 1548	2	14.68	0.06	37	2	-53	2	0
050730	3.96722	C IV 1548	3	14.97	0.08	19	2	10	2	1
050730	3.96722	Al III 1854	1	13.10	0.07	6	2	-62	2	0
050730	3.96722	Al III 1854	2	12.54	0.08	8	2	-34	2	0
050730	3.96722	Al III 1854	3	12.94	0.07	8	2	1	2	0
050730	3.96722	Al III 1854	4	12.54	0.08	6	2	116	4	0
050730	3.96722	Si II 1526	1	14.18	0.06	37	2	-41	2	0
050730	3.96722	Si II 1526	2	14.70	0.05	13	2	3	2	0
050730	3.96722	Fe II 1608	1	13.68	0.08	13	2	-56	2	0
050730	3.96722	Fe II 1608	2	14.74	0.07	14	2	1	2	0
050730	3.96722	Al II 1670	1	13.01	0.07	20	2	-62	2	0
050730	3.96722	Al II 1670	2	13.44	0.09	21	2	-5	2	0
050730	3.96722	Si II* 1264	1	15.21	0.08	22	2	-24	2	1
050730	3.96722	Si II* 1264	2	13.51	0.07	17	2	59	2	0
050730	3.96722	C II* 1335	1	15.09	0.08	13	2	-56	2	1
050730	3.96722	C II* 1335	2	14.88	0.09	16	2	-6	2	1
050820A	2.61368	N V 1238	1	13.44	0.09	13	2	-132	2	0
050820A	2.61368	N V 1238	2	13.17	0.05	15	2	-41	2	0
050820A	2.61368	N V 1238	3	13.37	0.05	12	2	25	2	0
050820A	2.61368	N V 1238	4	13.39	0.05	12	2	108	2	0
050820A	2.61368	N V 1238	5	13.58	0.09	38	6	193	2	0
050820A	2.61368	Si IV 1393	1	13.38	0.06	37	2	-144	2	0
050820A	2.61368	Si IV 1393	2	13.62	0.08	30	2	-48	2	0
050820A	2.61368	Si IV 1393	3	13.96	0.08	17	2	-9	2	0
050820A	2.61368	Si IV 1393	4	13.16	0.07	24	2	78	2	0
050820A	2.61368	Si IV 1393	5	13.31	0.07	34	2	150	2	0
050820A	2.61368	Si IV 1393	6	12.61	0.09	12	2	218	2	0
050820A	2.61368	C IV 1548	1	13.54	0.05	15	2	-146	2	0
050820A	2.61368	C IV 1548	2	13.52	0.05	15	2	-106	2	0
050820A	2.61368	C IV 1548	3	14.31	0.05	33	2	-22	2	0
050820A	2.61368	Si II 1526	1	14.13	0.06	6	2	-178	2	0
050820A	2.61368	Si II 1526	2	14.43	0.06	26	2	-139	2	0
050820A	2.61368	Si II 1526	3	13.71	0.10	17	2	-65	3	0
050820A	2.61368	Si II 1526	4	14.69	0.06	49	2	-11	2	0
050820A	2.61368	Si II 1526	5	14.25	0.08	24	2	80	2	0
050820A	2.61368	Si II 1526	6	14.11	0.07	21	2	133	2	0
050820A	2.61368	Si II 1526	7	13.61	0.07	27	2	216	2	0
050820A	2.61368	Fe II 1608	1	14.36	0.06	30	2	-146	2	0
050820A	2.61368	Fe II 1608	2	14.77	0.06	35	2	-19	2	0
050820A	2.61368	Fe II 1608	3	14.31	0.07	21	2	71	2	0
050820A	2.61368	Fe II 1608	4	14.13	0.09	50	5	121	3	0
050820A	2.61368	Al II 1670	1	12.83	0.06	6	2	-178	2	0
050820A	2.61368	Al II 1670	2	13.34	0.15	30	2	-141	2	0
050820A	2.61368	Al II 1670	3	13.62	0.07	51	2	-22	2	0
050820A	2.61368	Al II 1670	4	12.95	0.07	20	2	72	2	0
050820A	2.61368	Al II 1670	5	13.22	0.09	49	3	114	4	0
050820A	2.61368	Al II 1670	6	12.36	0.07	7	2	221	2	0
050820A	2.61368	Si II* 1264	1	13.08	0.09	14	2	-98	2	0
050820A	2.61368	Si II* 1264	2	13.28	0.06	11	2	-22	2	0
050820A	2.61368	Si II* 1264	3	12.70	0.08	16	3	9	9	0
050820A	2.61368	Si II* 1264	4	12.88	0.05	19	2	66	2	0
050820A	2.61368	Si II* 1264	5	12.54	0.07	13	3	145	2	0
050820A	2.61368	Si II* 1264	6	12.49	0.08	22	6	215	9	0
050922C	2.19960	O VI 1031	1	14.21	0.12	7	2	-46	2	0
050922C	2.19960	O VI 1031	2	14.81	0.06	22	2	14	2	0
050922C	2.19960	N V 1238	1	13.40	0.06	17	2	-13	2	0
050922C	2.19960	N V 1238	2	13.89	0.08	17	2	60	2	0
050922C	2.19960	N V 1238	3	13.44	0.06	17	2	148	2	0
050922C	2.19960	Si IV 1393	1	13.16	0.07	24	2	-68	2	0
050922C	2.19960	Si IV 1393	2	12.96	0.05	9	2	-30	2	0
050922C	2.19960	Si IV 1393	3	14.26	0.07	24	2	13	2	0
050922C	2.19960	Si IV 1393	4	13.05	0.07	17	2	82	2	0
050922C	2.19960	C IV 1548	1	13.55	0.07	30	2	-74	2	0
050922C	2.19960	C IV 1548	2	14.72	0.06	24	2	12	2	0
050922C	2.19960	C IV 1548	3	13.77	0.06	19	2	86	2	0
050922C	2.19960	C IV 1548	4	13.32	0.06	15	2	147	2	0
050922C	2.19960	Al III 1854	1	12.77	0.07	10	2	-1	2	0
050922C	2.19960	Al III 1854	2	12.36	0.05	20	2	38	2	0
050922C	2.19960	Si II 1526	1	14.25	0.07	19	2	-45	2	0
050922C	2.19960	Si II 1526	2	14.55	0.07	23	2	7	2	0
050922C	2.19960	Fe II 1608	1	13.99	0.18	19	2	-50	2	0
050922C	2.19960	Fe II 1608	2	14.13	0.07	22	2	14	2	0
050922C	2.19960	Al II 1670	1	13.02	0.07	20	2	-42	2	0
050922C	2.19960	Al II 1670	2	13.53	0.09	21	2	11	2	0
050922C	2.19960	Al II 1670	3	12.10	0.07	10	2	82	2	0
050922C	2.19960	Si II* 1264	1	12.14	0.09	8	2	-80	2	0
050922C	2.19960	Si II* 1264	2	12.55	0.14	29	9	-30	5	0
050922C	2.19960	Si II* 1264	3	13.98	0.07	38	4	28	2	0
050922C	2.19960	C II* 1335	1	14.98	0.05	21	2	13	2	0
050922C	2.19960	C II* 1335	2	13.47	0.08	9	2	81	2	0
060607A	3.07382	O VI 1037	1	13.79	0.07	11	1	-216	1	0
060607A	3.07382	O VI 1037	2	14.45	0.05	35	1	-134	3	0
060607A	3.07382	O VI 1037	3	14.32	0.05	16	1	6	1	0
060607A	3.07382	O VI 1037	4	14.15	0.05	30	1	64	2	0
060607A	3.07382	N V 1238	1	8.00	0.00	5	1	0	1	0
060607A	3.07382	Si IV 1402	1	12.66	0.06	13	2	-52	1	0
060607A	3.07382	Si IV 1402	2	13.55	0.05	21	1	-7	1	0
060607A	3.07382	C IV 1548	1	13.08	0.07	30	9	-97	2	0
060607A	3.07382	C IV 1548	2	13.50	0.10	23	3	-33	4	0
060607A	3.07382	C IV 1548	3	14.17	0.06	16	1	-6	1	0
060607A	3.07382	C IV 1548	4	13.58	0.08	8	1	16	1	0
060607A	3.07382	Al III 1854	1	8.00	0.00	5	1	0	1	0
060607A	3.07382	Si II 1526	1	8.00	0.00	5	1	0	1	0
060607A	3.07382	Fe II 1608	1	8.00	0.00	5	1	0	1	0
071031	2.69120	O VI 1031	1	14.41	0.06	24	4	-125	3	0
071031	2.69120	O VI 1031	2	14.20	0.05	43	13	-38	7	0
071031	2.69120	O VI 1031	3	15.22	0.16	17	2	25	2	1
071031	2.69120	N V 1238	1	14.50	0.08	18	1	22	1	0
071031	2.69120	Si IV 1393	1	13.01	0.09	11	1	-104	1	0
071031	2.69120	Si IV 1393	2	14.19	0.07	49	2	-24	2	0
071031	2.69120	Si IV 1393	3	14.60	0.11	17	1	28	1	0
071031	2.69120	C IV 1548	1	13.93	0.09	21	2	-103	2	0
071031	2.69120	C IV 1548	2	14.38	0.07	35	5	-29	5	0
071031	2.69120	C IV 1548	3	15.68	0.25	17	1	25	2	1
071031	2.69120	Al III 1854	1	13.52	0.06	77	2	-20	7	1
071031	2.69120	Al III 1854	2	13.27	0.07	25	1	18	1	0
071031	2.69120	Si II 1260	1	12.21	0.24	32	10	-103	7	0
071031	2.69120	Si II 1260	2	13.53	0.07	31	4	-33	7	0
071031	2.69120	Si II 1260	3	15.62	0.40	17	1	26	2	1
071031	2.69120	Fe II 1608	1	15.34	0.10	27	1	9	1	0
071031	2.69120	Al II 1670	1	14.57	0.13	26	1	9	1	1
071031	2.69120	Si II* 1264	1	14.26	0.10	26	4	2	7	1
071031	2.69120	C II* 1335	1	13.16	0.10	22	6	-81	7	0
071031	2.69120	C II* 1335	2	15.90	0.20	27	2	12	7	1
080310	2.42740	O VI 1031	1	14.32	0.07	42	3	-142	2	0
080310	2.42740	O VI 1031	2	15.04	0.08	31	2	-36	1	0
080310	2.42740	O VI 1031	3	14.03	0.06	16	2	19	1	0
080310	2.42740	N V 1238	1	13.86	0.06	26	1	-50	1	0
080310	2.42740	N V 1238	2	13.72	0.06	20	1	3	1	0
080310	2.42740	Si IV 1393	1	12.72	0.06	11	1	-137	1	0
080310	2.42740	Si IV 1393	2	14.62	0.07	36	1	-38	1	1
080310	2.42740	Si IV 1393	3	14.31	0.16	13	1	3	3	0
080310	2.42740	C IV 1548	1	13.89	0.07	49	2	-172	2	0
080310	2.42740	C IV 1548	2	13.50	0.07	8	1	-136	1	0
080310	2.42740	C IV 1548	3	17.06	0.07	30	1	-43	1	1
080310	2.42740	C IV 1548	4	13.27	0.09	66	1	34	7	0
080310	2.42740	Si III 1206	1	12.70	0.09	41	5	-130	7	0
080310	2.42740	Si III 1206	2	13.89	0.06	57	1	-50	2	1
080310	2.42740	Si III 1206	3	14.58	0.11	13	1	13	1	1
080310	2.42740	Al III 1854	1	12.94	0.06	34	1	-2	1	0
080310	2.42740	Si II 1526	1	13.26	0.07	12	1	1	1	0
080310	2.42740	Fe II 1608	1	14.17	0.06	20	1	-17	1	0
080310	2.42740	Fe II 1608	2	13.39	0.06	9	1	12	7	0
080310	2.42740	Al II 1670	1	13.05	0.07	23	1	-54	1	0
080310	2.42740	Al II 1670	2	13.66	0.09	21	1	-4	1	0
080310	2.42740	C II* 1335	1	13.22	0.08	16	1	-27	1	0
080310	2.42740	C II* 1335	2	12.96	0.07	14	2	12	1	0
080804	2.20542	Si IV 1393	1	12.99	0.08	18	2	-221	2	0
080804	2.20542	Si IV 1393	2	12.61	0.10	30	1	-153	7	0
080804	2.20542	Si IV 1393	3	12.75	0.06	10	3	-112	1	0
080804	2.20542	Si IV 1393	4	12.88	0.09	8	1	-79	1	0
080804	2.20542	Si IV 1393	5	13.42	0.08	12	1	-43	1	0
080804	2.20542	Si IV 1393	6	14.15	0.29	4	1	-17	1	0
080804	2.20542	Si IV 1393	7	13.46	0.08	66	5	17	7	1
080804	2.20542	Si IV 1393	8	12.89	0.06	17	2	83	2	0
080804	2.20542	C IV 1548	1	13.81	0.06	21	1	-142	1	0
080804	2.20542	C IV 1548	2	13.36	0.08	13	1	-76	1	0
080804	2.20542	C IV 1548	3	14.30	0.06	25	1	-23	1	0
080804	2.20542	C IV 1548	4	13.74	0.08	29	3	43	2	0
080804	2.20542	C IV 1548	5	14.05	0.07	14	1	101	1	0
080804	2.20542	Al III 1854	1	12.33	0.09	8	1	-42	1	0
080804	2.20542	Al III 1854	2	13.19	0.07	19	1	-9	1	0
080804	2.20542	Si II 1526	1	13.61	0.08	23	2	-206	2	0
080804	2.20542	Si II 1526	2	13.05	0.11	11	3	-99	4	0
080804	2.20542	Si II 1526	3	14.07	0.08	13	1	-44	1	0
080804	2.20542	Si II 1526	4	17.38	0.07	10	1	3	1	0
080804	2.20542	Si II 1526	5	13.52	0.09	14	2	47	1	0
080804	2.20542	Si II 1526	6	13.47	0.07	66	8	160	7	0
080804	2.20542	Fe II 1608	1	14.58	0.09	25	2	-7	2	0
080804	2.20542	Fe II 1608	2	14.03	0.12	9	2	15	7	0
080804	2.20542	Al II 1670	1	12.41	0.08	15	1	-200	1	0
080804	2.20542	Al II 1670	2	12.37	0.09	24	3	-103	2	0
080804	2.20542	Al II 1670	3	13.47	0.07	36	1	-10	1	0
080804	2.20542	Al II 1670	4	12.27	0.07	26	12	69	5	0
080804	2.20542	Al II 1670	5	12.11	0.28	65	20	97	7	0
080804	2.20542	Si II* 1264	1	12.36	0.08	27	1	-44	7	0
080804	2.20542	Si II* 1264	2	12.11	0.18	9	5	-17	7	0
080804	2.20542	Si II* 1264	3	13.03	0.05	42	7	20	4	0
080804	2.20542	Si II* 1264	4	12.49	0.07	32	4	105	7	0
080804	2.20542	C II* 1335	1	14.40	0.08	20	1	-10	1	0
080804	2.20542	C II* 1335	2	14.21	0.11	4	1	17	1	0
080810	3.35100	O VI 1031	1	14.06	0.06	46	2	-291	2	0
080810	3.35100	O VI 1031	2	13.57	0.05	40	4	-175	2	0
080810	3.35100	O VI 1031	3	13.44	0.09	26	2	-144	2	0
080810	3.35100	O VI 1031	4	13.96	0.07	66	5	-96	8	0
080810	3.35100	O VI 1031	5	15.76	0.08	31	2	-7	2	1
080810	3.35100	O VI 1031	6	14.04	0.10	13	2	48	2	0
080810	3.35100	O VI 1031	7	14.85	0.05	39	2	90	2	1
080810	3.35100	Si IV 1393	1	12.47	0.07	31	2	-180	2	0
080810	3.35100	Si IV 1393	2	12.58	0.06	7	2	-168	2	0
080810	3.35100	Si IV 1393	3	12.59	0.06	10	2	-80	2	0
080810	3.35100	Si IV 1393	4	12.89	0.06	13	2	-46	2	0
080810	3.35100	Si IV 1393	5	13.31	0.05	10	2	4	2	0
080810	3.35100	Si IV 1393	6	13.28	0.05	19	2	50	2	0
080810	3.35100	C IV 1548	1	13.01	0.06	14	2	-193	2	0
080810	3.35100	C IV 1548	2	13.54	0.05	11	2	-166	2	0
080810	3.35100	C IV 1548	3	12.81	0.05	66	2	-85	3	0
080810	3.35100	C IV 1548	4	13.51	0.06	36	2	-61	2	0
080810	3.35100	C IV 1548	5	13.47	0.05	11	2	5	2	0
080810	3.35100	C IV 1548	6	13.57	0.05	17	2	54	8	0
080810	3.35100	Si II 1526	1	13.12	0.06	5	2	-169	2	0
080810	3.35100	Si II 1526	2	13.78	0.06	7	2	2	2	0
080810	3.35100	Si II 1526	3	12.87	0.08	16	2	48	2	0
080810	3.35100	Al II 1670	1	11.66	0.06	5	2	-169	2	0
080810	3.35100	Al II 1670	2	11.08	0.09	9	2	-105	2	0
080810	3.35100	Al II 1670	3	11.78	0.07	15	2	-60	2	0
080810	3.35100	Al II 1670	4	12.80	0.06	8	2	3	2	0
080810	3.35100	Al II 1670	5	12.19	0.06	14	2	50	2	0
080810	3.35100	Si II* 1264	1	11.81	0.07	4	2	-171	2	0
080810	3.35100	Si II* 1264	2	12.93	0.05	8	2	2	2	0
080810	3.35100	Si II* 1264	3	12.28	0.06	14	2	58	2	0
080810	3.35100	C II* 1335	1	13.17	0.06	8	2	-170	2	0
080810	3.35100	C II* 1335	2	12.67	0.09	12	2	-46	2	0
080810	3.35100	C II* 1335	3	14.36	0.06	11	2	1	2	0
080810	3.35100	C II* 1335	4	13.39	0.06	14	2	49	2	0
090926A	2.10625	O VI 1031	1	14.76	0.05	55	12	-87	62	0
090926A	2.10625	O VI 1031	2	14.92	0.18	15	12	6	12	0
090926A	2.10625	O VI 1031	3	14.20	0.06	26	12	134	12	0
090926A	2.10625	N V 1238	1	13.23	0.12	30	12	-54	62	0
090926A	2.10625	N V 1238	2	14.20	0.07	27	12	-2	12	0
090926A	2.10625	Si IV 1393	1	12.82	0.09	11	12	-127	12	0
090926A	2.10625	Si IV 1393	2	13.00	0.05	32	12	-67	62	0
090926A	2.10625	Si IV 1393	3	14.10	0.07	28	12	-3	12	0
090926A	2.10625	Si IV 1393	4	12.53	0.09	25	12	91	62	0
090926A	2.10625	Si IV 1393	5	12.93	0.09	31	12	157	12	0
090926A	2.10625	C IV 1548	1	12.81	0.06	12	12	-196	62	0
090926A	2.10625	C IV 1548	2	13.55	0.09	49	12	-87	12	0
090926A	2.10625	C IV 1548	3	14.56	0.07	29	12	-1	12	0
090926A	2.10625	C IV 1548	4	9.10	0.30	33	12	73	62	0
090926A	2.10625	C IV 1548	5	13.00	0.06	35	12	184	62	0
090926A	2.10625	Al III 1854	1	13.21	0.08	14	12	6	12	0
090926A	2.10625	Si II 1526	1	13.73	0.09	43	12	-46	62	0
090926A	2.10625	Si II 1526	2	14.39	0.08	22	12	2	12	0
090926A	2.10625	Fe II 1608	1	14.22	0.06	35	12	2	12	0
090926A	2.10625	Al II 1670	1	12.24	0.06	52	12	-81	62	0
090926A	2.10625	Al II 1670	2	13.22	0.06	38	12	-6	12	0
090926A	2.10625	Si II* 1264	1	13.57	0.09	31	12	-1	62	0
090926A	2.10625	C II* 1335	1	14.48	0.06	41	12	-6	12	0
100219A	4.66523	O VI 1031	1	14.11	0.10	10	8	-31	8	0
100219A	4.66523	O VI 1031	2	14.95	0.12	17	8	18	38	0
100219A	4.66523	O VI 1031	3	14.39	0.12	34	8	40	8	0
100219A	4.66523	Si IV 1393	1	13.81	0.12	6	8	-89	8	0
100219A	4.66523	Si IV 1393	2	12.80	0.11	17	8	-64	8	0
100219A	4.66523	Si IV 1393	3	13.85	0.12	11	8	-12	8	0
100219A	4.66523	Si IV 1393	4	13.69	0.11	4	8	26	8	0
100219A	4.66523	Si IV 1393	5	12.89	0.11	10	8	79	8	0
100219A	4.66523	Si IV 1393	6	13.29	0.10	53	8	151	8	0
100219A	4.66523	Si IV 1393	7	13.40	0.12	4	8	299	8	0
100219A	4.66523	C IV 1548	1	13.60	0.11	6	8	-164	8	0
100219A	4.66523	C IV 1548	2	9.31	0.30	3	8	-116	38	0
100219A	4.66523	C IV 1548	3	14.30	0.08	10	8	-84	8	0
100219A	4.66523	C IV 1548	4	10.92	0.16	21	8	-53	38	0
100219A	4.66523	C IV 1548	5	14.46	0.05	22	8	-7	8	0
100219A	4.66523	C IV 1548	6	8.16	0.30	7	8	30	38	0
100219A	4.66523	C IV 1548	7	13.11	0.05	12	8	51	8	0
100219A	4.66523	C IV 1548	8	12.89	0.05	6	8	97	8	0
100219A	4.66523	C IV 1548	9	13.11	0.10	14	8	143	8	0
100219A	4.66523	C IV 1548	10	13.17	0.10	7	8	307	8	0
100219A	4.66523	Si II 1526	1	13.78	0.08	5	8	-210	8	0
100219A	4.66523	Si II 1526	2	13.25	0.05	5	8	-101	8	0
100219A	4.66523	Si II 1526	3	11.86	0.10	24	8	-52	38	0
100219A	4.66523	Si II 1526	4	14.79	0.06	9	8	-19	8	0
100219A	4.66523	Si II 1526	5	14.91	0.07	14	8	40	8	0
100219A	4.66523	Si II 1526	6	13.89	0.08	7	8	90	8	0
100219A	4.66523	Si II 1526	7	13.75	0.07	11	8	144	38	0
100219A	4.66523	Fe II 1608	1	14.25	0.05	18	8	-176	8	0
100219A	4.66523	Fe II 1608	2	13.28	0.07	7	8	-70	8	0
100219A	4.66523	Fe II 1608	3	14.30	0.05	11	8	-14	8	0
100219A	4.66523	Fe II 1608	4	14.84	0.14	8	8	28	8	0
100219A	4.66523	Fe II 1608	5	14.66	0.07	8	8	68	8	0
100219A	4.66523	Fe II 1608	6	13.48	0.06	3	8	109	8	0
100219A	4.66523	Fe II 1608	7	14.07	0.05	53	8	173	38	0
100219A	4.66523	Al II 1670	1	12.15	0.07	3	8	-79	8	0
100219A	4.66523	Al II 1670	2	8.80	0.30	24	8	-4	38	0
100219A	4.66523	Al II 1670	3	14.32	0.05	20	8	12	8	1
100219A	4.66523	Al II 1670	4	13.56	0.10	7	8	81	8	0
100219A	4.66523	Al II 1670	5	13.16	0.08	8	8	122	8	0
100219A	4.66523	Al II 1670	6	13.08	0.08	6	8	163	8	0
100219A	4.66523	Al II 1670	7	11.75	0.06	3	8	200	8	0
100219A	4.66523	Si II* 1264	1	12.78	0.06	9	8	-82	8	0
100219A	4.66523	Si II* 1264	2	13.59	0.07	15	8	-11	8	0
100219A	4.66523	Si II* 1264	3	13.09	0.05	6	8	48	8	0
100219A	4.66523	Si II* 1264	4	12.39	0.07	26	8	83	38	0
100219A	4.66523	C II* 1335	1	14.57	0.15	7	8	-68	8	0
100219A	4.66523	C II* 1335	2	14.51	0.17	6	8	-11	8	0
100219A	4.66523	C II* 1335	3	14.53	0.07	10	8	32	8	0
100219A	4.66523	C II* 1335	4	13.44	0.06	9	8	81	8	0
111008A	4.98900	N V 1238	1	14.39	0.07	59	8	-170	8	0
111008A	4.98900	N V 1238	2	14.59	0.06	59	19	-87	8	0
111008A	4.98900	N V 1238	3	15.06	0.18	49	15	49	38	1
111008A	4.98900	N V 1238	4	15.22	0.21	33	8	90	23	1
111008A	4.98900	N V 1238	5	15.65	0.30	15	8	196	8	1
111008A	4.98900	Si IV 1393	1	12.81	0.08	27	8	-263	38	0
111008A	4.98900	Si IV 1393	2	13.40	0.08	15	8	-177	8	0
111008A	4.98900	Si IV 1393	3	13.66	0.17	18	8	-140	8	0
111008A	4.98900	Si IV 1393	4	16.01	0.30	17	8	-24	8	1
111008A	4.98900	Si IV 1393	5	13.91	0.06	36	8	46	8	0
111008A	4.98900	Si IV 1393	6	12.61	0.24	22	8	156	38	0
111008A	4.98900	C IV 1548	1	13.16	0.06	10	8	-274	8	0
111008A	4.98900	C IV 1548	2	13.51	0.14	27	22	-218	8	0
111008A	4.98900	C IV 1548	3	15.72	0.30	13	8	-164	8	0
111008A	4.98900	C IV 1548	4	14.87	0.06	20	8	-91	8	0
111008A	4.98900	C IV 1548	5	15.76	0.25	37	8	32	26	1
111008A	4.98900	C IV 1548	6	13.08	0.15	22	12	169	38	0
111008A	4.98900	Al III 1854	1	13.75	0.07	59	16	-6	15	0
111008A	4.98900	Al III 1854	2	13.16	0.08	23	8	107	38	0
111008A	4.98900	Si II 1526	1	13.57	0.05	18	8	-235	8	0
111008A	4.98900	Si II 1526	2	12.85	0.20	6	8	-173	38	0
111008A	4.98900	Si II 1526	3	13.45	0.09	13	8	-107	8	0
111008A	4.98900	Si II 1526	4	15.37	0.27	21	8	-37	8	1
111008A	4.98900	Si II 1526	5	15.03	0.17	21	8	52	8	1
111008A	4.98900	Si II 1526	6	9.33	0.30	25	8	89	38	0
111008A	4.98900	Si II 1526	7	13.00	0.14	8	8	179	8	0
111008A	4.98900	Fe II 1608	1	13.40	0.23	10	8	-100	8	0
111008A	4.98900	Fe II 1608	2	14.75	0.06	36	8	-36	38	0
111008A	4.98900	Fe II 1608	3	15.04	0.07	27	8	39	8	0
111008A	4.98900	Fe II 1608	4	13.98	0.07	30	9	114	8	0
111008A	4.98900	Fe II 1608	5	13.83	0.05	18	8	243	8	0
111008A	4.98900	Al II 1670	1	14.13	0.30	8	8	-69	38	0
111008A	4.98900	Al II 1670	2	14.66	0.28	10	8	3	38	0
111008A	4.98900	Al II 1670	3	14.39	0.07	23	8	51	38	0
111008A	4.98900	Si II* 1264	1	12.94	0.08	19	8	-162	8	0
111008A	4.98900	Si II* 1264	2	13.30	0.08	22	8	-76	8	0
111008A	4.98900	Si II* 1264	3	13.09	0.30	13	8	-13	38	0
111008A	4.98900	Si II* 1264	4	14.17	0.11	30	9	51	8	1
111008A	4.98900	C II* 1335	1	13.57	0.06	9	8	-87	38	0
111008A	4.98900	C II* 1335	2	14.76	0.10	32	8	-33	38	0
111008A	4.98900	C II* 1335	3	15.02	0.30	18	8	50	8	1
111008A	4.98900	C II* 1335	4	13.45	0.13	33	8	170	38	0
120327A	2.81340	O VI 1031	1	16.43	0.09	50	9	-17	10	1
120327A	2.81340	O VI 1031	2	14.61	0.15	25	9	100	47	0
120327A	2.81340	O VI 1031	3	14.11	0.11	45	14	145	47	0
120327A	2.81340	N V 1238	1	13.91	0.08	43	9	-166	9	0
120327A	2.81340	N V 1238	2	14.11	0.08	43	9	-88	9	0
120327A	2.81340	N V 1238	3	13.80	0.06	17	9	-10	9	0
120327A	2.81340	N V 1238	4	14.32	0.07	80	12	81	9	0
120327A	2.81340	Si IV 1393	1	12.87	0.08	33	9	-121	9	0
120327A	2.81340	Si IV 1393	2	14.18	0.07	25	9	-31	9	0
120327A	2.81340	Si IV 1393	3	13.01	0.08	27	9	52	9	0
120327A	2.81340	Si IV 1393	4	12.15	0.10	8	9	121	47	0
120327A	2.81340	C IV 1548	1	12.88	0.14	3	9	-155	47	0
120327A	2.81340	C IV 1548	2	12.96	0.12	42	13	-108	47	0
120327A	2.81340	C IV 1548	3	15.79	0.41	27	9	-17	47	1
120327A	2.81340	C IV 1548	4	13.55	0.06	39	9	60	9	0
120327A	2.81340	Al III 1854	1	13.12	0.09	15	9	-37	9	0
120327A	2.81340	Al III 1854	2	13.07	0.09	11	9	0	9	0
120327A	2.81340	Si II 1526	1	13.09	0.12	5	9	-198	47	0
120327A	2.81340	Si II 1526	2	13.50	0.06	24	9	-129	9	0
120327A	2.81340	Si II 1526	3	17.02	0.40	29	9	-14	9	1
120327A	2.81340	Si II 1526	4	14.43	0.30	17	11	26	18	1
120327A	2.81340	Si II 1526	5	14.03	0.08	31	9	115	9	0
120327A	2.81340	Fe II 1608	1	13.72	0.08	5	9	-223	9	0
120327A	2.81340	Fe II 1608	2	13.56	0.08	27	9	-156	9	0
120327A	2.81340	Fe II 1608	3	14.77	0.06	30	9	-44	9	0
120327A	2.81340	Fe II 1608	4	17.50	0.48	15	9	21	9	1
120327A	2.81340	Al II 1670	1	12.00	0.07	18	9	-119	47	0
120327A	2.81340	Al II 1670	2	15.19	0.30	27	9	-8	9	1
120327A	2.81340	Al II 1670	3	12.62	0.07	32	9	71	47	0
120327A	2.81340	Si II* 1264	1	12.68	0.13	9	9	-139	47	0
120327A	2.81340	Si II* 1264	2	15.32	0.30	24	9	-55	9	1
120327A	2.81340	Si II* 1264	3	13.75	0.09	16	9	33	9	0
120327A	2.81340	Si II* 1264	4	12.66	0.21	19	9	59	9	0
120327A	2.81340	Si II* 1264	5	12.67	0.09	28	9	147	9	0
120327A	2.81340	C II* 1335	1	15.24	0.18	30	9	-39	9	1
120327A	2.81340	C II* 1335	2	13.85	0.29	22	9	-4	9	0
120815A	2.35750	N V 1238	1	14.29	0.09	21	8	-188	8	0
120815A	2.35750	N V 1238	2	14.89	0.10	44	8	-21	8	0
120815A	2.35750	N V 1238	3	15.07	0.30	11	8	16	38	0
120815A	2.35750	N V 1238	4	13.08	0.46	22	8	97	38	0
120815A	2.35750	N V 1238	5	14.19	0.09	59	18	170	38	0
120815A	2.35750	Si IV 1393	1	13.26	0.09	22	8	-192	8	0
120815A	2.35750	Si IV 1393	2	13.46	0.09	27	8	-106	8	0
120815A	2.35750	Si IV 1393	3	15.71	0.30	32	8	-6	8	1
120815A	2.35750	Si IV 1393	4	13.24	0.07	25	8	200	38	0
120815A	2.35750	C IV 1548	1	13.72	0.05	27	8	-201	8	0
120815A	2.35750	C IV 1548	2	12.92	0.34	6	8	-102	38	0
120815A	2.35750	C IV 1548	3	15.54	0.22	41	8	-17	8	1
120815A	2.35750	Al III 1854	1	13.08	0.08	21	8	-58	8	0
120815A	2.35750	Al III 1854	2	14.02	0.20	21	8	-1	8	0
120815A	2.35750	Al III 1854	3	12.92	0.12	32	10	48	38	0
120815A	2.35750	Al III 1854	4	13.08	0.30	5	8	133	8	0
120815A	2.35750	Al III 1854	5	12.65	0.08	26	8	251	38	0
120815A	2.35750	Si II 1526	1	13.68	0.10	15	8	-194	8	0
120815A	2.35750	Si II 1526	2	13.14	0.22	19	8	-81	38	0
120815A	2.35750	Si II 1526	3	15.63	0.30	26	8	-7	8	1
120815A	2.35750	Si II 1526	4	13.68	0.10	19	8	56	8	0
120815A	2.35750	Fe II 1608	1	14.26	0.22	15	8	-158	8	0
120815A	2.35750	Fe II 1608	2	14.27	0.08	29	9	-123	9	0
120815A	2.35750	Fe II 1608	3	13.76	0.22	15	8	-70	8	0
120815A	2.35750	Fe II 1608	4	15.55	0.30	26	8	-7	8	1
120815A	2.35750	Fe II 1608	5	14.09	0.09	33	10	66	38	0
120815A	2.35750	Fe II 1608	6	13.97	0.08	22	8	111	8	0
120815A	2.35750	Al II 1670	1	12.95	0.14	31	8	-211	38	0
120815A	2.35750	Al II 1670	2	12.35	0.09	13	8	-70	8	0
120815A	2.35750	Al II 1670	3	14.26	0.30	29	9	8	8	1
120815A	2.35750	Al II 1670	4	12.17	0.34	4	8	113	38	0
120815A	2.35750	Si II* 1264	1	13.24	0.50	14	8	-146	38	0
120815A	2.35750	Si II* 1264	2	13.34	0.24	21	8	-61	8	0
120815A	2.35750	Si II* 1264	3	14.58	0.50	25	8	18	38	1
120815A	2.35750	Si II* 1264	4	13.03	0.20	21	8	118	10	1
120909A	3.92850	N V 1238	1	13.92	0.08	23	9	-91	9	0
120909A	3.92850	N V 1238	2	15.89	0.20	10	9	-17	9	0
120909A	3.92850	N V 1238	3	14.51	0.05	68	9	65	47	0
120909A	3.92850	Si IV 1393	1	12.99	0.10	6	9	-269	9	0
120909A	3.92850	Si IV 1393	2	13.31	0.06	24	9	-150	47	0
120909A	3.92850	Si IV 1393	3	13.94	0.08	13	9	-81	9	0
120909A	3.92850	Si IV 1393	4	14.04	0.08	13	9	-46	9	0
120909A	3.92850	Si IV 1393	5	14.04	0.08	18	9	5	9	0
120909A	3.92850	Si IV 1393	6	13.03	0.07	4	9	152	9	0
120909A	3.92850	C IV 1548	1	14.22	0.07	39	9	-261	9	0
120909A	3.92850	C IV 1548	2	14.45	0.11	21	9	-137	9	0
120909A	3.92850	C IV 1548	3	14.45	0.11	16	9	-86	9	0
120909A	3.92850	C IV 1548	4	14.98	0.08	18	9	-30	9	1
120909A	3.92850	C IV 1548	5	14.38	0.08	26	9	25	9	0
120909A	3.92850	C IV 1548	6	13.78	0.08	8	9	75	9	0
120909A	3.92850	Al III 1854	1	12.57	0.06	32	9	-275	9	0
120909A	3.92850	Al III 1854	2	12.70	0.08	30	9	-208	9	0
120909A	3.92850	Al III 1854	3	13.17	0.09	51	9	-141	47	0
120909A	3.92850	Al III 1854	4	12.33	0.20	23	9	-78	47	0
120909A	3.92850	Al III 1854	5	14.00	0.07	24	9	-21	9	0
120909A	3.92850	Si II 1526	1	13.95	0.31	10	9	-179	9	0
120909A	3.92850	Si II 1526	2	14.24	0.16	7	9	-123	9	0
120909A	3.92850	Si II 1526	3	15.42	0.20	33	9	-30	9	0
120909A	3.92850	Si II 1526	4	13.60	0.06	17	9	149	9	0
120909A	3.92850	Fe II 1608	1	13.60	0.12	3	9	-267	9	0
120909A	3.92850	Fe II 1608	2	14.09	0.08	5	9	-175	9	0
120909A	3.92850	Fe II 1608	3	14.09	0.05	16	9	-131	9	0
120909A	3.92850	Fe II 1608	4	14.20	0.05	23	9	-87	47	0
120909A	3.92850	Fe II 1608	5	15.21	0.30	12	9	-37	9	0
120909A	3.92850	Fe II 1608	6	14.45	0.23	13	9	11	9	0
120909A	3.92850	Al II 1670	1	12.68	0.08	20	9	-282	9	0
120909A	3.92850	Al II 1670	2	12.51	0.09	15	9	-220	9	0
120909A	3.92850	Al II 1670	3	12.78	0.37	16	9	-177	9	0
120909A	3.92850	Al II 1670	4	13.20	0.05	23	9	-109	9	0
120909A	3.92850	Al II 1670	5	14.43	0.08	18	9	-44	9	1
120909A	3.92850	Al II 1670	6	13.81	0.30	7	9	14	9	0
120909A	3.92850	Al II 1670	7	12.64	0.08	21	9	153	9	0
120909A	3.92850	Si II* 1264	1	15.21	0.30	8	9	-99	9	1
120909A	3.92850	Si II* 1264	2	14.20	0.24	27	9	-16	47	0
120909A	3.92850	Si II* 1264	3	13.82	0.34	12	9	44	9	0
120909A	3.92850	Si II* 1264	4	13.14	0.09	26	9	91	9	0
120909A	3.92850	C II* 1335	1	14.33	0.30	5	9	-137	47	0
120909A	3.92850	C II* 1335	2	15.75	0.30	25	9	-73	47	1
120909A	3.92850	C II* 1335	3	15.51	0.30	19	9	-21	47	1
121024A	2.29770	N V 1238	1	14.17	0.30	8	9	-239	9	0
121024A	2.29770	N V 1238	2	14.16	0.30	8	9	-167	9	0
121024A	2.29770	N V 1238	3	13.62	0.09	9	9	-106	47	0
121024A	2.29770	N V 1238	4	14.24	0.09	20	9	28	9	0
121024A	2.29770	N V 1238	5	14.68	0.10	46	9	170	47	0
121024A	2.29770	N V 1238	6	14.27	0.30	13	9	269	9	0
121024A	2.29770	Si IV 1393	1	13.04	0.22	34	10	-367	47	0
121024A	2.29770	Si IV 1393	2	13.73	0.22	13	9	-301	47	0
121024A	2.29770	Si IV 1393	3	13.33	0.33	24	9	-254	47	0
121024A	2.29770	Si IV 1393	4	13.80	0.30	25	9	-190	9	0
121024A	2.29770	Si IV 1393	5	13.43	0.33	34	10	-152	47	0
121024A	2.29770	Si IV 1393	6	15.55	0.09	19	9	-96	9	1
121024A	2.29770	Si IV 1393	7	13.91	0.25	17	9	-29	47	0
121024A	2.29770	Si IV 1393	8	14.01	0.19	28	9	16	47	0
121024A	2.29770	Si IV 1393	9	15.33	0.30	14	9	111	9	1
121024A	2.29770	Si IV 1393	10	13.51	0.06	18	9	182	9	0
121024A	2.29770	Si IV 1393	11	13.11	0.13	13	9	276	9	0
121024A	2.29770	Si IV 1393	12	13.91	0.13	14	9	340	9	0
121024A	2.29770	C IV 1548	1	14.94	0.30	19	9	-367	9	1
121024A	2.29770	C IV 1548	2	15.34	0.30	15	9	-315	9	1
121024A	2.29770	C IV 1548	3	15.26	0.30	14	9	-270	9	1
121024A	2.29770	C IV 1548	4	15.09	0.30	16	9	-202	47	1
121024A	2.29770	C IV 1548	5	15.54	0.30	23	9	-145	47	1
121024A	2.29770	C IV 1548	6	14.71	0.22	13	9	-87	47	1
121024A	2.29770	C IV 1548	7	15.86	0.50	19	9	-18	47	1
121024A	2.29770	C IV 1548	8	14.23	0.13	24	9	49	9	0
121024A	2.29770	C IV 1548	9	15.32	0.30	23	9	124	9	1
121024A	2.29770	C IV 1548	10	14.22	0.08	29	9	175	47	0
121024A	2.29770	C IV 1548	11	13.77	0.11	30	9	269	47	0
121024A	2.29770	C IV 1548	12	14.35	0.09	47	9	342	9	0
121024A	2.29770	Al III 1854	1	12.64	0.11	6	9	-196	9	0
121024A	2.29770	Al III 1854	2	12.08	0.32	12	9	-144	47	0
121024A	2.29770	Al III 1854	3	13.40	0.09	31	10	-92	47	0
121024A	2.29770	Al III 1854	4	14.09	0.14	17	9	-33	9	0
121024A	2.29770	Al III 1854	5	13.22	0.11	17	9	18	47	0
121024A	2.29770	Al III 1854	6	12.40	0.18	15	9	55	47	0
121024A	2.29770	Al III 1854	7	13.06	0.06	29	9	121	9	0
121024A	2.29770	Al III 1854	8	13.16	0.05	15	9	211	9	0
121024A	2.29770	Al III 1854	9	13.12	0.07	11	9	263	9	0
121024A	2.29770	Al III 1854	10	13.65	0.09	24	9	336	9	0
121024A	2.29770	Si II 1526	1	13.45	0.10	33	10	-295	47	0
121024A	2.29770	Si II 1526	2	13.62	0.09	30	9	-186	47	0
121024A	2.29770	Si II 1526	3	15.20	0.30	15	9	-98	9	1
121024A	2.29770	Si II 1526	4	16.58	0.27	31	9	-30	9	1
121024A	2.29770	Si II 1526	5	14.43	0.32	20	9	31	9	1
121024A	2.29770	Si II 1526	6	14.11	0.10	8	9	99	9	0
121024A	2.29770	Si II 1526	7	13.46	0.19	22	9	150	47	0
121024A	2.29770	Si II 1526	8	13.73	0.15	24	9	180	9	0
121024A	2.29770	Si II 1526	9	16.76	0.30	25	9	277	47	1
121024A	2.29770	Fe II 1608	1	14.77	0.09	28	9	-83	9	0
121024A	2.29770	Fe II 1608	2	15.96	0.41	18	9	-2	9	1
121024A	2.29770	Fe II 1608	3	14.39	0.30	10	9	20	10	0
121024A	2.29770	Fe II 1608	4	13.60	0.08	26	9	142	9	0
121024A	2.29770	Fe II 1608	5	15.15	0.20	38	9	273	47	1
121024A	2.29770	Fe II 1608	6	16.96	0.30	23	9	317	47	1
121024A	2.29770	Al II 1670	1	12.69	0.05	21	9	-312	9	0
121024A	2.29770	Al II 1670	2	12.61	0.10	15	9	-135	9	0
121024A	2.29770	Al II 1670	3	12.96	0.27	13	9	-97	47	0
121024A	2.29770	Al II 1670	4	12.98	0.30	12	9	-57	9	0
121024A	2.29770	Al II 1670	5	14.13	0.30	25	9	14	47	1
121024A	2.29770	Al II 1670	6	12.30	0.25	6	9	68	47	0
121024A	2.29770	Al II 1670	7	12.78	0.07	24	9	118	9	0
121024A	2.29770	Al II 1670	8	12.93	0.09	24	9	186	9	0
121024A	2.29770	Al II 1670	9	15.18	0.30	19	9	256	47	1
121024A	2.29770	Al II 1670	10	13.78	0.23	12	9	339	9	0
121024A	2.29770	Si II* 1264	1	13.05	0.30	4	9	-166	47	0
121024A	2.29770	Si II* 1264	2	13.53	0.30	38	11	-114	47	0
121024A	2.29770	Si II* 1264	3	15.17	0.30	19	9	-96	47	1
121024A	2.29770	Si II* 1264	4	15.60	0.30	21	9	28	9	1
121024A	2.29770	Si II* 1264	5	13.37	0.30	25	9	112	9	0
121024A	2.29770	Si II* 1264	6	12.84	0.14	22	9	327	47	0
130408A	3.75700	O VI 1031	1	14.98	0.08	43	9	-201	9	0
130408A	3.75700	O VI 1031	2	14.47	0.06	17	9	-110	9	0
130408A	3.75700	O VI 1031	3	15.00	0.08	37	9	-39	47	0
130408A	3.75700	O VI 1031	4	15.98	0.24	26	9	47	9	1
130408A	3.75700	N V 1238	1	13.62	0.09	26	9	-281	47	0
130408A	3.75700	N V 1238	2	13.73	0.15	11	9	-181	47	0
130408A	3.75700	N V 1238	3	14.02	0.10	11	9	-112	9	0
130408A	3.75700	N V 1238	4	14.27	0.06	22	9	-21	47	0
130408A	3.75700	N V 1238	5	13.52	0.18	33	10	21	47	0
130408A	3.75700	N V 1238	6	13.90	0.10	13	9	192	9	0
130408A	3.75700	N V 1238	7	13.84	0.09	21	9	263	9	0
130408A	3.75700	Si IV 1393	1	12.02	0.27	9	9	-195	47	0
130408A	3.75700	Si IV 1393	2	12.41	0.19	39	12	-137	47	0
130408A	3.75700	Si IV 1393	3	13.27	0.05	26	9	-81	47	0
130408A	3.75700	Si IV 1393	4	14.07	0.05	12	9	-36	9	0
130408A	3.75700	Si IV 1393	5	14.07	0.05	16	9	3	9	0
130408A	3.75700	Si IV 1393	6	13.28	0.09	17	9	58	9	0
130408A	3.75700	C IV 1548	1	14.62	0.05	32	9	-19	9	0
130408A	3.75700	C IV 1548	2	13.77	0.09	22	9	57	9	0
130408A	3.75700	Al III 1854	1	12.39	0.09	22	9	-41	47	0
130408A	3.75700	Al III 1854	2	12.90	0.08	10	9	-7	9	0
130408A	3.75700	Al III 1854	3	11.99	0.21	22	9	25	47	0
130408A	3.75700	Si II 1526	1	12.52	0.29	22	9	-116	47	0
130408A	3.75700	Si II 1526	2	13.63	0.06	32	9	-49	47	0
130408A	3.75700	Si II 1526	3	15.60	0.11	27	9	15	9	1
130408A	3.75700	Fe II 1608	1	14.00	0.08	42	13	-67	47	0
130408A	3.75700	Fe II 1608	2	14.72	0.09	27	9	-16	9	0
130408A	3.75700	Fe II 1608	3	14.54	0.09	27	9	55	9	0
130408A	3.75700	Al II 1670	1	15.35	0.30	18	9	-12	9	1
130408A	3.75700	Al II 1670	2	12.87	0.08	18	9	61	9	0
130408A	3.75700	Si II* 1264	1	13.81	0.07	20	9	-60	47	0
130408A	3.75700	Si II* 1264	2	15.01	0.15	16	9	2	9	1
130408A	3.75700	Si II* 1264	3	14.20	0.09	19	9	53	47	1
130408A	3.75700	C II* 1335	1	15.01	0.07	20	9	-60	47	1
130408A	3.75700	C II* 1335	2	15.01	0.15	16	9	2	9	1
130408A	3.75700	C II* 1335	3	14.60	0.09	19	9	53	47	1
130606A	5.91100	O VI 1031	1	14.71	0.07	35	9	-364	9	0
130606A	5.91100	O VI 1031	2	14.85	0.05	18	9	-291	9	0
130606A	5.91100	O VI 1031	3	14.50	0.07	62	9	-156	9	0
130606A	5.91100	O VI 1031	4	15.93	0.09	13	9	-83	9	1
130606A	5.91100	O VI 1031	5	15.97	0.22	50	9	-4	47	1
130606A	5.91100	O VI 1031	6	14.87	0.06	13	9	121	9	0
130606A	5.91100	N V 1238	1	14.27	0.06	22	9	-81	9	0
130606A	5.91100	N V 1238	2	13.23	0.06	8	9	-35	9	0
130606A	5.91100	N V 1238	3	13.33	0.06	8	9	-16	9	0
130606A	5.91100	N V 1238	4	13.47	0.09	9	9	7	47	0
130606A	5.91100	N V 1238	5	13.77	0.07	13	9	60	9	0
130606A	5.91100	Si IV 1393	1	13.33	0.08	13	9	-192	9	0
130606A	5.91100	Si IV 1393	2	13.52	0.21	12	9	-88	9	0
130606A	5.91100	Si IV 1393	3	15.30	0.06	17	9	-33	9	1
130606A	5.91100	Si IV 1393	4	14.71	0.16	19	9	44	47	0
130606A	5.91100	Si IV 1393	5	13.70	0.12	45	13	91	47	0
130606A	5.91100	Si IV 1393	6	13.47	0.05	12	9	161	9	0
130606A	5.91100	C IV 1548	1	13.43	0.12	32	9	-160	47	0
130606A	5.91100	C IV 1548	2	14.59	0.36	24	9	-92	47	0
130606A	5.91100	C IV 1548	3	14.59	0.36	24	9	-37	47	1
130606A	5.91100	C IV 1548	4	15.99	0.30	24	10	38	47	1
130606A	5.91100	C IV 1548	5	13.60	0.18	10	9	119	9	0
130606A	5.91100	Al III 1854	1	12.95	0.08	30	9	-91	47	0
130606A	5.91100	Al III 1854	2	13.51	0.09	32	9	10	9	0
130606A	5.91100	Si II 1526	1	13.88	0.06	35	10	-33	9	0
130606A	5.91100	Si II 1526	2	13.18	0.43	40	12	-3	47	0
130606A	5.91100	Si II 1526	3	13.67	0.09	22	9	130	47	0
130606A	5.91100	Fe II 1608	1	14.14	0.07	31	9	-137	9	0
130606A	5.91100	Fe II 1608	2	13.83	0.11	22	9	95	9	0
130606A	5.91100	Al II 1670	1	13.21	0.09	24	9	-24	9	0
130606A	5.91100	Al II 1670	2	13.20	0.14	17	9	46	9	0
130606A	5.91100	Al II 1670	3	12.25	0.11	15	9	106	9	0
130606A	5.91100	Al II 1670	4	12.81	0.06	26	9	191	9	0
130606A	5.91100	Si II* 1264	1	12.99	0.07	27	9	-135	9	0
130606A	5.91100	Si II* 1264	2	12.72	0.06	27	9	-65	47	0
130606A	5.91100	Si II* 1264	3	13.40	0.08	28	9	1	9	0
130606A	5.91100	Si II* 1264	4	13.22	0.07	19	9	64	9	0
130606A	5.91100	C II* 1335	1	13.16	0.24	33	10	-48	47	0
130606A	5.91100	C II* 1335	2	13.71	0.07	43	10	-14	47	0
130606A	5.91100	C II* 1335	3	13.17	0.28	19	9	3	9	0
130606A	5.91100	C II* 1335	4	13.65	0.08	10	9	70	9	0
130610A	2.09050	C IV 1548	1	13.32	0.11	12	9	-156	9	0
130610A	2.09050	C IV 1548	2	14.09	0.20	8	9	-106	9	0
130610A	2.09050	C IV 1548	3	14.29	0.20	15	9	-76	9	0
130610A	2.09050	C IV 1548	4	14.29	0.20	15	9	-43	9	0
130610A	2.09050	C IV 1548	5	15.03	0.30	23	9	16	9	0
130610A	2.09050	C IV 1548	6	13.66	0.21	31	9	46	47	0
130610A	2.09050	C IV 1548	7	13.40	0.12	27	9	129	47	0
130610A	2.09050	Al III 1854	1	13.14	0.06	44	13	-88	9	0
130610A	2.09050	Al III 1854	2	13.05	0.15	7	9	-18	9	0
130610A	2.09050	Al III 1854	3	13.56	0.05	27	9	1	47	0
130610A	2.09050	Si II 1526	1	14.55	0.30	5	9	-3	47	0
130610A	2.09050	Si II 1526	2	15.04	0.18	27	9	1	9	0
130610A	2.09050	Si II 1526	3	13.85	0.09	55	9	170	47	0
130610A	2.09050	Fe II 1608	1	13.95	0.09	37	11	-15	47	0
130610A	2.09050	Fe II 1608	2	14.51	0.07	11	9	18	9	0
130610A	2.09050	Al II 1670	1	12.61	0.06	33	10	-74	47	0
130610A	2.09050	Al II 1670	2	14.39	0.18	16	9	-1	9	0
130610A	2.09050	Al II 1670	3	13.44	0.30	17	9	19	47	0
130610A	2.09050	Al II 1670	4	12.15	0.10	13	9	121	9	0
141028A	2.33270	N V 1238	1	14.17	0.06	39	12	-113	47	0
141028A	2.33270	N V 1238	2	13.64	0.07	22	9	186	9	0
141028A	2.33270	N V 1238	3	13.80	0.06	22	9	268	9	0
141028A	2.33270	Si IV 1393	1	13.96	0.05	25	9	-92	9	0
141028A	2.33270	Si IV 1393	2	13.57	0.06	44	9	-37	9	0
141028A	2.33270	Si IV 1393	3	13.45	0.07	52	16	78	47	0
141028A	2.33270	Si IV 1393	4	13.21	0.10	63	19	140	47	0
141028A	2.33270	C IV 1548	1	13.47	0.13	67	20	-264	47	0
141028A	2.33270	C IV 1548	2	14.21	0.05	28	9	-191	9	0
141028A	2.33270	C IV 1548	3	13.71	0.24	29	9	-122	47	0
141028A	2.33270	C IV 1548	4	14.48	0.06	26	9	-90	9	0
141028A	2.33270	C IV 1548	5	14.31	0.36	18	9	-16	9	0
141028A	2.33270	C IV 1548	6	14.15	0.05	27	9	59	9	0
141028A	2.33270	C IV 1548	7	13.80	0.08	48	14	116	47	0
141028A	2.33270	Al III 1854	1	12.89	0.16	39	12	-161	9	0
141028A	2.33270	Al III 1854	2	13.56	0.07	33	10	-95	47	0
141028A	2.33270	Al III 1854	3	13.44	0.08	65	9	-52	47	0
141028A	2.33270	Al III 1854	4	13.27	0.06	66	9	143	47	0
141028A	2.33270	Si II 1526	1	13.48	0.07	27	9	-158	47	0
141028A	2.33270	Si II 1526	2	13.85	0.09	20	9	-66	9	0
141028A	2.33270	Si II 1526	3	14.34	0.26	19	9	3	9	0
141028A	2.33270	Si II 1526	4	12.58	0.30	19	9	69	47	0
141028A	2.33270	Si II 1526	5	13.30	0.13	22	9	123	9	0
141028A	2.33270	Fe II 1608	1	13.81	0.08	32	9	-149	47	0
141028A	2.33270	Fe II 1608	2	13.70	0.11	15	9	-65	9	0
141028A	2.33270	Fe II 1608	3	14.30	0.09	21	9	4	9	0
141028A	2.33270	Fe II 1608	4	13.59	0.11	24	9	138	47	0
141028A	2.33270	Si II* 1264	1	13.09	0.09	49	15	-93	47	0
141028A	2.33270	Si II* 1264	2	13.27	0.07	62	19	4	47	0
141028A	2.33270	Si II* 1264	3	12.44	0.39	58	17	71	47	0
141109A	2.99300	N V 1238	1	14.55	0.16	8	9	-337	9	0
141109A	2.99300	N V 1238	2	15.85	0.30	10	9	-277	9	0
141109A	2.99300	N V 1238	3	14.02	0.18	18	9	-210	9	0
141109A	2.99300	N V 1238	4	14.16	0.05	34	9	-135	9	0
141109A	2.99300	N V 1238	5	14.74	0.11	29	9	-36	9	0
141109A	2.99300	N V 1238	6	14.45	0.08	26	9	54	9	0
141109A	2.99300	N V 1238	7	15.43	0.30	8	9	131	9	1
141109A	2.99300	Si IV 1402	1	14.02	0.11	17	9	-332	9	0
141109A	2.99300	Si IV 1402	2	15.19	0.42	20	9	-246	9	1
141109A	2.99300	Si IV 1402	3	14.35	0.34	11	9	-155	9	0
141109A	2.99300	Si IV 1402	4	15.01	0.36	5	9	-86	9	0
141109A	2.99300	Si IV 1402	5	15.22	0.30	27	9	-13	47	1
141109A	2.99300	Si IV 1402	6	15.56	0.30	22	9	12	47	1
141109A	2.99300	Si IV 1402	7	13.15	0.14	26	9	99	47	0
141109A	2.99300	Si IV 1402	8	15.02	0.37	8	9	268	9	0
141109A	2.99300	C IV 1548	1	14.20	0.09	33	10	-341	47	1
141109A	2.99300	C IV 1548	2	16.02	0.40	33	9	-264	9	1
141109A	2.99300	C IV 1548	3	15.23	0.36	16	9	-157	9	1
141109A	2.99300	C IV 1548	4	13.52	0.31	30	9	-118	47	0
141109A	2.99300	C IV 1548	5	16.44	0.30	16	9	-67	47	1
141109A	2.99300	C IV 1548	6	14.90	0.25	32	9	15	47	0
141109A	2.99300	Al III 1854	1	13.00	0.09	37	9	-322	47	0
141109A	2.99300	Al III 1854	2	13.03	0.06	14	9	-270	9	0
141109A	2.99300	Al III 1854	3	12.53	0.25	6	9	-230	9	0
141109A	2.99300	Al III 1854	4	13.18	0.09	43	9	-168	9	0
141109A	2.99300	Al III 1854	5	13.91	0.18	8	9	-77	9	0
141109A	2.99300	Al III 1854	6	13.98	0.07	49	9	-5	9	0
141109A	2.99300	Al III 1854	7	12.87	0.05	22	9	96	9	0
141109A	2.99300	Si II 1526	1	16.04	0.30	56	9	-260	9	1
141109A	2.99300	Si II 1526	2	14.00	0.44	5	9	-122	47	0
141109A	2.99300	Si II 1526	3	15.81	0.30	23	9	-61	47	1
141109A	2.99300	Si II 1526	4	15.86	0.30	16	9	-13	9	1
141109A	2.99300	Fe II 1608	1	14.71	0.28	7	9	-339	9	0
141109A	2.99300	Fe II 1608	2	14.27	0.11	27	9	-282	47	0
141109A	2.99300	Fe II 1608	3	15.86	0.38	19	9	-228	47	1
141109A	2.99300	Fe II 1608	4	15.37	0.16	11	9	-210	47	1
141109A	2.99300	Fe II 1608	5	14.99	0.38	9	9	-143	9	0
141109A	2.99300	Fe II 1608	6	14.38	0.09	20	9	-100	47	0
141109A	2.99300	Fe II 1608	7	15.11	0.34	11	9	-50	9	0
141109A	2.99300	Fe II 1608	8	14.65	0.08	28	9	2	9	0
141109A	2.99300	Fe II 1608	9	13.51	0.14	28	9	91	47	0
141109A	2.99300	Fe II 1608	10	13.71	0.11	22	9	226	47	0
141109A	2.99300	C II* 1335	1	15.12	0.26	14	9	-247	9	1
141109A	2.99300	C II* 1335	2	13.91	0.13	39	12	-216	47	0
141109A	2.99300	C II* 1335	3	14.28	0.11	9	9	-168	9	0
141109A	2.99300	C II* 1335	4	15.15	0.23	17	10	-93	9	1
141109A	2.99300	C II* 1335	5	16.02	0.46	24	9	2	9	1
151021A	2.32910	N V 1238	1	15.80	0.30	23	9	-259	47	1
151021A	2.32910	N V 1238	2	15.80	0.30	11	10	-190	9	1
151021A	2.32910	N V 1238	3	14.53	0.09	17	9	-122	9	1
151021A	2.32910	N V 1238	4	17.15	0.30	21	9	-9	9	1
151021A	2.32910	N V 1238	5	15.51	0.30	6	9	73	9	1
151021A	2.32910	N V 1238	6	15.82	0.07	13	9	143	9	1
151021A	2.32910	Si IV 1393	1	13.24	0.07	22	9	-213	47	0
151021A	2.32910	Si IV 1393	2	13.47	0.05	30	9	-111	47	0
151021A	2.32910	Si IV 1393	3	13.99	0.10	22	9	-26	9	0
151021A	2.32910	Si IV 1393	4	15.16	0.34	18	9	40	9	0
151021A	2.32910	Si IV 1393	5	12.73	0.24	4	9	119	9	0
151021A	2.32910	Si IV 1393	6	13.27	0.08	16	9	203	9	0
151021A	2.32910	Si IV 1393	7	13.24	0.08	22	9	251	9	0
151021A	2.32910	C IV 1548	1	13.63	0.11	13	9	-272	9	0
151021A	2.32910	C IV 1548	2	13.31	0.15	9	9	-210	9	0
151021A	2.32910	C IV 1548	3	13.81	0.08	36	11	-122	47	0
151021A	2.32910	C IV 1548	4	14.51	0.19	17	9	-48	9	0
151021A	2.32910	C IV 1548	5	15.45	0.30	15	9	28	9	0
151021A	2.32910	C IV 1548	6	14.47	0.14	40	9	40	47	0
151021A	2.32910	C IV 1548	7	14.12	0.10	19	9	174	9	0
151021A	2.32910	Al III 1854	1	13.38	0.30	26	21	-245	9	0
151021A	2.32910	Al III 1854	2	13.22	0.10	13	9	-156	47	0
151021A	2.32910	Al III 1854	3	10.59	0.30	27	9	-115	47	0
151021A	2.32910	Al III 1854	4	12.23	0.38	37	9	-74	47	0
151021A	2.32910	Al III 1854	5	13.06	0.39	49	15	-38	47	0
151021A	2.32910	Al III 1854	6	15.45	0.30	27	9	12	47	1
151021A	2.32910	Al III 1854	7	13.02	0.13	49	15	142	16	0
151021A	2.32910	Al III 1854	8	12.99	0.20	30	16	194	47	0
151021A	2.32910	Si II 1526	1	13.44	0.15	18	9	-251	47	0
151021A	2.32910	Si II 1526	2	13.45	0.16	22	9	-214	47	0
151021A	2.32910	Si II 1526	3	13.91	0.30	17	9	-122	9	0
151021A	2.32910	Si II 1526	4	15.43	0.41	14	9	-57	9	1
151021A	2.32910	Si II 1526	5	15.89	0.30	17	9	24	9	1
151021A	2.32910	Si II 1526	6	13.94	0.42	16	9	86	9	0
151021A	2.32910	Si II 1526	7	13.70	0.08	18	9	202	9	0
151021A	2.32910	Fe II 1608	1	13.95	0.06	22	9	-270	9	0
151021A	2.32910	Fe II 1608	2	13.70	0.15	22	9	-199	47	0
151021A	2.32910	Fe II 1608	3	13.72	0.12	18	9	-139	9	0
151021A	2.32910	Fe II 1608	4	16.38	0.30	27	9	-15	9	1
151021A	2.32910	Fe II 1608	5	13.90	0.15	22	9	67	47	0
151021A	2.32910	Fe II 1608	6	13.74	0.13	18	9	108	47	0
151021A	2.32910	Fe II 1608	7	14.14	0.08	17	9	213	47	0
151021A	2.32910	Si II* 1264	1	13.58	0.13	25	9	-120	47	0
151021A	2.32910	Si II* 1264	2	15.72	0.31	32	9	9	9	1
151021A	2.32910	Si II* 1264	3	13.27	0.09	17	9	100	47	0
151021A	2.32910	Si II* 1264	4	13.15	0.30	22	9	175	47	0
151027B	4.06330	N V 1238	1	14.06	0.31	31	9	-265	9	0
151027B	4.06330	N V 1238	2	13.62	0.22	17	9	-210	9	0
151027B	4.06330	N V 1238	3	13.72	0.22	20	9	-140	9	0
151027B	4.06330	N V 1238	4	13.76	0.21	26	9	-25	9	0
151027B	4.06330	N V 1238	5	13.62	0.22	25	9	65	9	0
151027B	4.06330	N V 1238	6	13.82	0.22	28	9	220	9	0
151027B	4.06330	N V 1238	7	13.72	0.22	20	9	302	9	0
151027B	4.06330	Si IV 1393	1	12.52	0.21	37	11	-238	17	0
151027B	4.06330	Si IV 1393	2	13.08	0.09	23	12	-187	9	0
151027B	4.06330	Si IV 1393	3	13.22	0.16	37	11	-120	9	0
151027B	4.06330	Si IV 1393	4	14.11	0.11	19	9	-44	9	0
151027B	4.06330	Si IV 1393	5	13.91	0.18	27	17	2	9	0
151027B	4.06330	Si IV 1393	6	13.18	0.19	29	13	42	9	0
151027B	4.06330	Si IV 1393	7	12.62	0.13	6	12	82	17	0
151027B	4.06330	Si IV 1393	8	13.14	0.05	32	18	211	9	0
151027B	4.06330	Si IV 1393	9	13.10	0.09	24	9	268	9	0
151027B	4.06330	C IV 1548	1	13.16	0.23	22	13	-175	9	0
151027B	4.06330	C IV 1548	2	13.18	0.14	6	9	-124	9	0
151027B	4.06330	C IV 1548	3	14.38	0.09	20	9	-76	9	0
151027B	4.06330	C IV 1548	4	14.92	0.41	15	9	-19	32	0
151027B	4.06330	C IV 1548	5	13.48	0.13	22	13	68	9	0
151027B	4.06330	C IV 1548	6	13.60	0.12	27	9	119	47	0
151027B	4.06330	C IV 1548	7	13.58	0.10	17	9	138	9	0
151027B	4.06330	Al III 1854	1	12.51	0.14	18	9	-232	9	0
151027B	4.06330	Al III 1854	2	12.88	0.17	22	9	-152	47	0
151027B	4.06330	Al III 1854	3	13.54	0.05	27	9	-127	47	0
151027B	4.06330	Al III 1854	4	12.68	0.25	18	9	-104	9	0
151027B	4.06330	Al III 1854	5	11.54	0.30	20	9	-47	47	0
151027B	4.06330	Al III 1854	6	13.19	0.07	27	9	-32	9	0
151027B	4.06330	Al III 1854	7	12.64	0.18	29	9	-4	47	0
151027B	4.06330	Al III 1854	8	12.51	0.14	21	9	36	9	0
151027B	4.06330	Al III 1854	9	12.57	0.18	8	9	107	47	0
151027B	4.06330	Al III 1854	10	12.37	0.18	26	9	129	47	0
151027B	4.06330	Si II 1526	1	13.94	0.06	21	9	-154	9	0
151027B	4.06330	Si II 1526	2	13.92	0.15	6	9	-94	47	0
151027B	4.06330	Si II 1526	3	14.43	0.07	15	9	-64	9	0
151027B	4.06330	Si II 1526	4	14.90	0.26	15	9	3	9	1
151027B	4.06330	Si II 1526	5	13.53	0.36	6	19	48	47	0
151027B	4.06330	Si II 1526	6	13.68	0.05	18	9	94	9	0
151027B	4.06330	Fe II 1608	1	13.63	0.12	6	9	-112	9	0
151027B	4.06330	Fe II 1608	2	14.01	0.06	25	18	-71	9	0
151027B	4.06330	Fe II 1608	3	14.32	0.10	7	9	-17	9	0
151027B	4.06330	Fe II 1608	4	14.16	0.09	19	9	30	9	0
151027B	4.06330	Fe II 1608	5	14.12	0.09	6	11	154	9	0
151027B	4.06330	Fe II 1608	6	14.17	0.07	23	9	201	11	0
151027B	4.06330	Fe II 1608	7	13.83	0.13	23	9	239	9	0
151027B	4.06330	Al II 1670	1	12.08	0.13	18	9	-186	47	0
151027B	4.06330	Al II 1670	2	12.30	0.09	18	9	-136	47	0
151027B	4.06330	Al II 1670	3	13.26	0.22	8	9	-82	9	0
151027B	4.06330	Al II 1670	4	15.00	0.30	15	9	-24	47	1
151027B	4.06330	Al II 1670	5	15.21	0.30	14	9	9	47	1
151027B	4.06330	Al II 1670	6	12.60	0.07	18	9	63	9	0
151027B	4.06330	Al II 1670	7	12.34	0.13	22	9	182	47	0
151027B	4.06330	Si II* 1264	1	12.77	0.21	15	9	-157	14	0
151027B	4.06330	Si II* 1264	2	12.88	0.15	27	18	-100	9	0
151027B	4.06330	Si II* 1264	3	14.20	0.16	16	9	-40	47	1
151027B	4.06330	Si II* 1264	4	13.12	0.16	27	18	37	9	0
151027B	4.06330	Si II* 1264	5	12.85	0.16	22	15	138	9	0
151027B	4.06330	C II* 1335	1	14.15	0.18	32	9	-130	47	0
151027B	4.06330	C II* 1335	2	14.65	0.07	12	9	-82	9	0
151027B	4.06330	C II* 1335	3	14.24	0.32	6	9	-26	47	0
151027B	4.06330	C II* 1335	4	14.32	0.08	7	9	-4	9	0
151027B	4.06330	C II* 1335	5	13.98	0.18	32	10	64	9	0
160203A	3.51800	Si IV 1393	1	13.39	0.08	21	9	-250	9	0
160203A	3.51800	Si IV 1393	2	13.47	0.20	15	9	-175	9	0
160203A	3.51800	Si IV 1393	3	14.05	0.25	18	9	-101	47	0
160203A	3.51800	Si IV 1393	4	13.56	0.15	20	9	-43	47	0
160203A	3.51800	Si IV 1393	5	13.87	0.30	17	9	1	47	0
160203A	3.51800	Si IV 1393	6	13.43	0.15	15	9	58	47	0
160203A	3.51800	Si IV 1393	7	13.08	0.21	18	9	109	9	0
160203A	3.51800	C IV 1548	1	14.26	0.18	10	9	-296	9	0
160203A	3.51800	C IV 1548	2	13.79	0.17	17	11	-182	9	0
160203A	3.51800	C IV 1548	3	14.41	0.22	20	9	-113	9	0
160203A	3.51800	C IV 1548	4	13.73	0.08	34	13	-33	47	0
160203A	3.51800	C IV 1548	5	13.54	0.09	12	9	59	9	0
160203A	3.51800	Al III 1854	1	13.29	0.10	10	9	-323	9	0
160203A	3.51800	Al III 1854	2	12.67	0.20	11	9	-251	9	0
160203A	3.51800	Al III 1854	3	13.25	0.07	19	14	-150	9	0
160203A	3.51800	Al III 1854	4	13.16	0.07	10	9	-111	9	0
160203A	3.51800	Al III 1854	5	13.06	0.24	10	9	-48	9	0
160203A	3.51800	Al III 1854	6	10.66	0.30	22	14	22	9	0
160203A	3.51800	Al III 1854	7	12.71	0.11	7	16	57	9	0
160203A	3.51800	Al III 1854	8	13.42	0.16	15	9	92	9	0
160203A	3.51800	Al III 1854	9	12.89	0.10	11	9	158	47	0
160203A	3.51800	Si II 1526	1	14.08	0.08	6	9	-182	9	0
160203A	3.51800	Si II 1526	2	15.75	0.30	9	9	-125	9	1
160203A	3.51800	Si II 1526	3	15.50	0.30	10	9	-57	9	1
160203A	3.51800	Si II 1526	4	14.18	0.09	7	9	-1	47	0
160203A	3.51800	Si II 1526	5	13.84	0.10	32	23	69	47	0
160203A	3.51800	Fe II 1608	1	13.85	0.19	22	16	-346	9	0
160203A	3.51800	Fe II 1608	2	13.82	0.12	22	9	-254	9	0
160203A	3.51800	Fe II 1608	3	14.19	0.12	6	9	-210	9	0
160203A	3.51800	Fe II 1608	4	14.50	0.21	19	9	-130	9	0
160203A	3.51800	Fe II 1608	5	14.07	0.28	16	9	-69	47	0
160203A	3.51800	Fe II 1608	6	15.40	0.46	17	9	-21	9	1
160203A	3.51800	Fe II 1608	7	14.29	0.11	22	16	67	9	0
160203A	3.51800	Al II 1670	1	12.36	0.12	25	18	-339	9	0
160203A	3.51800	Al II 1670	2	12.32	0.11	27	9	-274	9	0
160203A	3.51800	Al II 1670	3	12.42	0.09	22	15	-178	9	0
160203A	3.51800	Al II 1670	4	14.57	0.19	28	9	-90	9	1
160203A	3.51800	Al II 1670	5	13.86	0.30	17	9	-11	14	0
160203A	3.51800	Al II 1670	6	12.39	0.16	27	18	46	9	0
160203A	3.51800	C II* 1335	1	14.03	0.26	17	9	-200	18	0
160203A	3.51800	C II* 1335	2	15.38	0.16	9	9	-136	9	0
160203A	3.51800	C II* 1335	3	14.81	0.18	19	9	-56	9	0
160203A	3.51800	C II* 1335	4	14.25	0.36	27	9	-2	19	0
160203A	3.51800	C II* 1335	5	13.11	0.37	6	22	75	47	0
161023A	2.70915	O VI 1031	1	13.48	0.06	20	9	-155	9	0
161023A	2.70915	O VI 1031	2	13.29	0.08	16	9	-60	9	0
161023A	2.70915	O VI 1031	3	14.42	0.06	40	9	7	9	0
161023A	2.70915	O VI 1031	4	13.55	0.06	15	9	76	9	0
161023A	2.70915	N V 1238	1	13.72	0.06	34	9	4	9	0
161023A	2.70915	N V 1238	2	12.93	0.09	44	9	357	47	0
161023A	2.70915	Si IV 1393	1	14.37	0.05	42	9	-6	9	0
161023A	2.70915	Si IV 1393	2	13.14	0.06	30	9	1	9	0
161023A	2.70915	C IV 1548	1	13.87	0.06	24	9	-58	9	0
161023A	2.70915	C IV 1548	2	15.78	0.30	18	9	7	9	1
161023A	2.70915	C IV 1548	3	13.77	0.08	49	9	0	9	0
161023A	2.70915	Al III 1854	1	12.50	0.08	19	9	-173	47	0
161023A	2.70915	Al III 1854	2	12.74	0.08	25	9	-137	47	0
161023A	2.70915	Al III 1854	3	12.53	0.08	11	9	-57	9	0
161023A	2.70915	Al III 1854	4	12.99	0.07	17	9	-11	9	0
161023A	2.70915	Al III 1854	5	13.23	0.06	16	9	34	9	0
161023A	2.70915	Si II 1526	1	13.97	0.07	22	9	-57	9	0
161023A	2.70915	Si II 1526	2	13.70	0.05	14	9	-19	9	0
161023A	2.70915	Si II 1526	3	14.33	0.06	25	9	51	9	0
161023A	2.70915	Si II 1526	4	14.37	0.08	23	9	125	9	0
161023A	2.70915	Fe II 1608	1	13.58	0.08	10	9	-66	9	0
161023A	2.70915	Fe II 1608	2	14.16	0.06	20	9	-1	9	0
161023A	2.70915	Fe II 1608	3	14.38	0.07	18	9	124	9	0
161023A	2.70915	Al II 1670	1	12.92	0.07	21	9	-62	9	0
161023A	2.70915	Al II 1670	2	12.67	0.07	12	9	-21	9	0
161023A	2.70915	Al II 1670	3	13.35	0.06	31	9	41	9	0
161023A	2.70915	Al II 1670	4	13.19	0.09	21	9	124	9	0
161023A	2.70915	C II* 1335	1	14.57	0.06	45	9	-70	9	0
161023A	2.70915	C II* 1335	2	14.37	0.06	29	9	32	9	0
161023A	2.70915	C II* 1335	3	14.04	0.07	37	9	107	9	0
170202A	3.64400	O VI 1031	1	13.79	0.17	26	9	-248	47	0
170202A	3.64400	O VI 1031	2	16.15	0.30	14	9	-170	47	1
170202A	3.64400	O VI 1031	3	14.01	0.17	28	9	-114	47	0
170202A	3.64400	O VI 1031	4	14.22	0.11	45	9	-34	47	0
170202A	3.64400	O VI 1031	5	15.81	0.30	11	9	39	9	1
170202A	3.64400	O VI 1031	6	17.35	0.30	19	9	274	47	1
170202A	3.64400	O VI 1031	7	16.36	0.32	19	9	275	9	1
170202A	3.64400	Si IV 1393	1	13.03	0.13	11	9	-314	9	0
170202A	3.64400	Si IV 1393	2	13.02	0.08	33	10	-256	47	0
170202A	3.64400	Si IV 1393	3	13.31	0.17	39	12	-201	47	0
170202A	3.64400	Si IV 1393	4	13.85	0.07	25	9	-181	9	0
170202A	3.64400	Si IV 1393	5	13.75	0.30	12	9	-120	9	0
170202A	3.64400	Si IV 1393	6	13.89	0.07	45	9	-59	9	0
170202A	3.64400	Si IV 1393	7	16.12	0.30	20	9	14	9	1
170202A	3.64400	Si IV 1393	8	11.92	0.30	35	11	76	47	0
170202A	3.64400	Si IV 1393	9	13.45	0.10	27	9	113	9	0
170202A	3.64400	C IV 1548	1	13.81	0.06	7	9	-209	9	0
170202A	3.64400	C IV 1548	2	14.49	0.07	36	9	-151	9	0
170202A	3.64400	C IV 1548	3	14.83	0.14	39	9	-41	9	0
170202A	3.64400	C IV 1548	4	14.40	0.10	22	9	38	47	0
170202A	3.64400	C IV 1548	5	12.74	0.28	6	9	119	47	0
170202A	3.64400	Al III 1854	1	12.97	0.05	10	9	-272	9	0
170202A	3.64400	Al III 1854	2	13.08	0.09	25	9	-166	9	0
170202A	3.64400	Al III 1854	3	12.84	0.10	4	9	-99	9	0
170202A	3.64400	Al III 1854	4	13.51	0.05	18	9	13	9	0
170202A	3.64400	Al III 1854	5	9.91	0.30	38	11	111	47	0
170202A	3.64400	Al III 1854	6	12.81	0.10	22	9	147	47	0
170202A	3.64400	Al III 1854	7	12.90	0.08	42	13	220	47	0
170202A	3.64400	Al III 1854	8	12.94	0.07	20	9	299	47	0
170202A	3.64400	Si II 1526	1	14.05	0.46	13	9	-158	9	0
170202A	3.64400	Si II 1526	2	13.60	0.22	22	9	-127	47	0
170202A	3.64400	Si II 1526	3	14.16	0.06	52	16	-74	47	0
170202A	3.64400	Si II 1526	4	15.81	0.30	14	9	8	9	1
170202A	3.64400	Si II 1526	5	13.26	0.19	32	9	128	47	0
170202A	3.64400	Fe II 1608	1	13.54	0.25	7	9	-131	9	0
170202A	3.64400	Fe II 1608	2	15.67	0.30	10	9	6	9	0
170202A	3.64400	Fe II 1608	3	15.53	0.30	8	9	54	9	0
170202A	3.64400	Fe II 1608	4	12.53	0.30	27	9	155	47	0
170202A	3.64400	Fe II 1608	5	13.89	0.10	34	9	192	47	0
170202A	3.64400	Si II* 1264	1	12.96	0.17	27	9	-74	47	0
170202A	3.64400	Si II* 1264	2	12.70	0.30	6	9	-26	47	0
170202A	3.64400	Si II* 1264	3	13.55	0.20	27	11	23	47	0
170202A	3.64400	Si II* 1264	4	13.51	0.20	13	9	60	9	0
170202A	3.64400	Si II* 1264	5	12.76	0.23	22	9	122	47	0
170202A	3.64400	Si II* 1264	6	12.83	0.24	34	10	158	47	0

